Jet opening angles and gamma-ray brightness of AGN

We have investigated the differences in apparent opening angles between the parsec-scale jets of the active galactic nuclei (AGN) detected by the Fermi Large Area Telescope (LAT) during its first three months of operations and those of non-LAT-detected AGN. We used 15.4 GHz VLBA observations of sources from the 2 cm VLBA MOJAVE program, a subset of which comprise the statistically complete flux density limited MOJAVE sample. We determined the apparent opening angles by analyzing transverse jet profiles from the data in the image plane and by applying a model fitting technique to the data in the (u,v) plane. Both methods provided comparable opening angle estimates. The apparent opening angles of gamma-ray bright blazars are preferentially larger than those of gamma-ray weak sources. At the same time, we have found the two groups to have similar intrinsic opening angle distributions, based on a smaller subset of sources. This suggests that the jets in gamma-ray bright AGN are oriented at preferentially smaller angles to the line of sight resulting in a stronger relativistic beaming. The intrinsic jet opening angle and bulk flow Lorentz factor are found to be inversely proportional, as predicted by standard models of compact relativistic jets. If a gas dynamical jet acceleration model is assumed, the ratio of the initial pressure of the plasma in the core region P_0 to the external pressure P_ext lies within the range 1.1 to 34.6, with a best fit estimate of P_0/P_ext=2.

==> table1.dat <==
Authors: Pushkarev A.B., Kovalev Y.Y., Lister M.L., Savolainen T.
Table 1: Derived parameters of the sources
=================================================================================
Byte-by-byte Description of file: datafile1.txt
---------------------------------------------------------------------------------
   Bytes Format Units  Label     Explanations
---------------------------------------------------------------------------------
   1-  8 A8     ---    Source    Source name (B1950)
      12 A1     ---    Class     Optical classification
      18 A1     ---    LAT       LAT detection
  23- 26 F4.1   deg    Alpha_app Apparent opening angle
  31- 34 F4.1   deg    Theta     Viewing angle
  39- 42 F4.1   ---    Gamma     Lorentz factor
  47- 50 F4.2   deg    Alpha_int Intrinsic opening angle
---------------------------------------------------------------------------------
Note (1):
    Optical classifications are taken from lister et al., 2009, AJ, 137, 3718)
Note (2):
    LAT detection is based on the 3 month list (Abdo et al., 2009, ApJ, 700, 597)
---------------------------------------------------------------------------------
0003-066   B     N    16.3     4.0     2.7    1.14  
0016+731   Q     N    23.6     7.3     6.8    3.00  
0048-097   B     Y    13.8                          
0106+013   Q     N    20.1     2.9    28.4    1.02  
0109+224   B     Y    18.9                          
0119+115   Q     N    15.6                          
0133+476   Q     Y    21.7     2.5    14.4    0.95  
0202+149   Q     N    16.4     2.8     8.9    0.80  
0202+319   Q     N    13.4                          
0212+735   Q     N    16.4     6.8     7.7    1.94  
0215+015   Q     Y    36.7                          
0219+428   B     Y    20.9                          
0234+285   Q     Y    19.8     3.5    12.8    1.21  
0235+164   B     Y    23.7                          
0333+321   Q     N     8.0     2.3    14.7    0.32  
0336-019   Q     N    26.8     3.2    23.2    1.50  
0403-132   Q     N    16.4                          
0420-014   Q     Y    22.7     1.9    11.2    0.75  
0422+004   B     N    11.3                          
0454-234   Q     Y    26.8                          
0458-020   Q     N    23.1     3.7    16.6    1.49  
0528+134   Q     Y    16.1     1.7    21.4    0.48  
0529+075   Q     N    56.4                          
0605-085   Q     N    14.0     5.7    22.6    1.39  
0607-157   Q     N    35.1                          
0642+449   Q     N    23.4     0.8     5.4    0.33  
0716+332   B     Y    23.8                          
0716+714   B     Y    17.2     5.3    10.2    1.59  
0730+504   Q     N    14.8                          
0735+178   B     Y    21.0                          
0736+017   Q     N    17.9     5.9    16.5    1.84  
0738+313   Q     N    10.5                          
0742+103   Q     N    23.6                          
0748+126   Q     N    16.2                          
0754+100   B     N    13.7     6.9    21.7    1.65  
0804+499   Q     N    35.3     0.2    17.7    0.12  
0805-077   Q     N    18.8                          
0808+019   B     N    24.5                          
0814+425   B     Y    35.9     8.6     2.7    5.37  
0823+033   B     N    13.4                          
0827+243   Q     N    14.6     3.9    25.2    0.99  
0829+046   B     N    18.7                          
0836+710   Q     N    12.4     3.2    28.1    0.69  
0838+133   Q     N    11.9                          
0851+202   B     Y    28.5     1.9     9.2    0.94  
0906+015   Q     N    17.5                          
0917+449   Q     Y    18.6                          
0917+624   Q     N    15.9                          
0923+392   Q     N    10.8     3.9     2.3    0.73  
0945+408   Q     N    14.0     5.5    30.7    1.34  
0946+006   Q     Y    20.4                          
0955+476   Q     N    28.4                          
1011+496   B     Y    18.4                          
1013+054   Q     Y    25.1                          
1036+054   Q     N     6.5                          
1038+064   Q     N     6.7                          
1045-188   Q     N     8.0                          
1055+018   Q     Y    33.0     4.4     8.8    2.53  
1101+384   B     Y    18.2                          
1124-186   Q     N    15.1                          
1127-145   Q     Y    16.1                          
1150+812   Q     N    15.0                          
1156+295   Q     Y    16.7     2.0    25.1    0.58  
1215+303   B     Y    11.7                          
1219+044   Q     N    13.0                          
1219+285   B     Y    13.9                          
1222+216   Q     N    10.8     5.1    45.1    0.96  
1226+023   Q     Y    10.0     3.3    13.8    0.58  
1244-255   Q     Y    19.7                          
1253-055   Q     Y    14.4     2.4    20.8    0.60  
1308+326   Q     Y    18.5     3.6    22.0    1.16  
1324+224   Q     N    15.9                          
1334-127   Q     N    12.6                          
1413+135   B     N     8.8     1.4     6.2    0.22  
1417+385   Q     N    43.5                          
1424+240   B     Y    53.4                          
1458+718   Q     N     4.5                          
1502+106   Q     Y    37.9     4.7    15.2    3.11  
1504-166   Q     N    18.4                          
1508-055   Q     Y    13.8                          
1510-089   Q     Y    15.2     3.4    20.6    0.90  
1514-241   B     Y     7.8                          
1520+319   Q     Y    76.0                          
1538+149   B     N    16.1    10.6    11.1    2.96  
1546+027   Q     N    12.9                          
1548+056   Q     N    11.8                          
1551+130   Q     Y    11.8                          
1553+113   B     Y    15.8                          
1606+106   Q     N    24.0     2.2    18.9    0.92  
1611+343   Q     N    26.9     3.0     8.0    1.41  
1633+382   Q     Y    22.6     2.6    31.1    1.03  
1637+574   Q     N    10.7     4.0    11.0    0.75  
1638+398   Q     N    53.8                          
1641+399   Q     N    12.9     5.1    28.1    1.15  
1652+398   B     Y    19.5                          
1655+077   Q     N     5.5                          
1717+178   B     Y     8.8                          
1726+455   Q     N    16.5                          
1730-130   Q     N    10.4     2.9    65.5    0.53  
1739+522   Q     N    57.7                          
1741-038   Q     N    22.3                          
1749+096   B     Y    16.8     4.2     7.9    1.23  
1751+288   Q     N    12.1                          
1758+388   Q     N    17.9                          
1800+440   Q     N    17.2                          
1803+784   B     Y    18.4     4.5     9.4    1.44  
1807+698   B     N    11.0    45.3     1.0    7.82  
1823+568   B     N     6.8     8.4    10.2    0.99  
1828+487   Q     N     7.1     7.1    19.6    0.88  
1846+322   Q     Y    25.5                          
1849+670   Q     Y    16.6                          
1908-201   Q     Y    23.9                          
1920-211   Q     Y    27.9                          
1928+738   Q     N     9.8    14.8    14.9    2.50  
1936-155   Q     N    35.2                          
1958-179   Q     N    27.6                          
1959+650   B     Y    37.6                          
2008-159   Q     N     9.7                          
2022-077   Q     Y    19.6                          
2121+053   Q     N    34.0     3.2    10.0    1.90  
2128-123   Q     N     5.0                          
2131-021   B     N    18.4                          
2134+004   Q     N    15.2     0.9     8.2    0.24  
2136+141   Q     N    32.5     4.5     4.7    2.55  
2141+175   Q     Y    32.3                          
2144+092   Q     Y    35.3                          
2145+067   Q     N    23.2     1.0     7.9    0.40  
2155-152   Q     N    17.6                          
2200+420   B     Y    26.2     7.5     5.4    3.42  
2201+171   Q     Y    13.6                          
2201+315   Q     N    12.8     8.5     8.1    1.89  
2209+236   Q     N    14.2                          
2216-038   Q     N    15.6                          
2223-052   Q     N    11.7     3.6    14.7    0.73  
2227-088   Q     Y    15.8     3.0    10.0    0.83  
2230+114   Q     Y    13.3     3.7    15.4    0.86  
2243-123   Q     N    14.8                          
2251+158   Q     Y    40.9     1.3    19.5    0.93  
2325+093   Q     Y    32.1                          
2331+073   Q     N    16.4                          
2345-167   Q     N    15.8                          
2351+456   Q     N    20.1                          

